Privacy-Preserving P2P Energy Market on the Blockchain

Quartierstrom creates a peer-to-peer marketplace for locally generated solar power. The marketplace is implemented as a smart contract on a permissioned blockchain governed by all prosumers. Two privacy-by-design concepts are presented which guarantee that the users individual load profile is not leaked to any third party despite using a blockchain. The first approach leverages UTXO based coin mixing protocols in combination with an account-based on-chain smart contract. The second approach relies on an off-chain smart contract running in trusted execution environments.

==> blockchain-with-off-chain-TEE-inkscape.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'blockchain-with-off-chain-TEE-inkscape.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{415.56551716bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9000671)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.00589154,0.45211277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Blockchain\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.32851911,0.39967845){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}enclave\\registry\\on-chain\\contract\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.7830354,0.39363435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}token\\on-chain\\contract\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.57429503,0.39047513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}off-chain\\contract\\state\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.00618357,0.86388227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Enclaves\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.24829763,0.74501363){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Enclave 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.49309184,0.74501373){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Enclave 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.74014205,0.74501366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Enclave 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.23348409,0.81698604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Operator 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.72580646,0.81698602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Operator 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
    \put(0.57228259,0.79763646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DKG\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{blockchain-with-off-chain-TEE-inkscape.pdf}}%
  \end{picture}%
\endgroup%


==> drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{509.25000288bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5611193)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing.pdf}}%
    \put(0.48748158,0.41973491){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Enclave Operator\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawing.pdf}}%
    \put(0.79086891,0.30191459){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}[Not supported by viewer]\end{tabular}}}}%
    \put(0.76435934,0.44035347){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}[Not supported by viewer]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drawing.pdf}}%
    \put(0.6951399,0.18998528){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}auction <br>contract code\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{drawing.pdf}}%
    \put(0.13991163,0.15463919){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}[Not supported by viewer]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{drawing.pdf}}%
    \put(0.7879234,0.52135494){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{TEE}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{drawing.pdf}}%
    \put(0.42415316,0.18262151){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}place order\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{drawing.pdf}}%
    \put(0.90427097,0.18114876){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}order book\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{drawing.pdf}}%
    \put(0.24447717,0.44771724){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}[Not supported by viewer]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{drawing.pdf}}%
    \put(0.13843888,0.28129603){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Prosumer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{drawing.pdf}}%
    \put(0.46539027,0.31222387){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}settlement report<br>price @ 2:15pm = 6cts/kWh<br>\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{drawing.pdf}}%
    \put(0.33799705,0.26583211){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}[Not supported by viewer]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{drawing.pdf}}%
    \put(0.69072164,0.07363771){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}account balances\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{drawing.pdf}}%
  \end{picture}%
\endgroup%

